Search for radiative pumping lines of OH masers: I. The 34.6um absorption line towards 1612 MHz OH maser sources

The 1612 MHz hydroxyl maser in circumstellar envelopes has long been thought to be pumped by 34.6um photons. Only recently, the Infrared Space Observatory has made possible spectroscopic observations which enable the direct confirmation of this pumping mechanism in a few cases. To look for the presence of this pumping line, we have searched the Infrared Space Observatory Data Archive and found 178 spectra with data around 34.6um for 87 galactic 1612MHz masers. The analysis performed showed that the noise level and the spectral resolution of the spectra are the most important factors affecting the detection of the 34.6um absorption line. Only 5 objects from the sample (3 red supergiants and 2 galactic center sources) are found to show clear 34.6um absorption (all of them already known) while two additional objects only tentatively show this line. The 3 supergiants show similar pump rates and their masers might be purely radiatively pumped. The pump rates of OH masers in late type stars are found to be about 0.05, only 1/5 of the theoretical value of 0.25 derived by Elitzur (1992). We have also found 16 maser sources which, according to the analysis assuming Elitzur's pump rate, should show the 34.6 $\mu$m absorption line but do not. These non-detections can be tentatively explained by far-infrared photon pumping, clumpy nature of the OH masing region or a limb-filling emission effect in the OH shell.

==> Table1.txt <==
A 07209-2540 PV*   73103039 S01(4) a 4387.5  38.2  4387.5  -157.7  200.   tLVHW          
A 07209-2540 PV*   73402218 S06    a 4090.6  33.2  4387.5  -155.8  200.   tLVHW          
A 07209-2540 PV*   73601963 S07    a 4382.5  70.6  4387.5 -1167.7  200.   tLVHW          
A 17424-2859 IR    09401402 S02    t 6938.8  69.3  7306.0  -129.3    0.36 tLVHW     **   
A 17424-2859 IR    09401504 S02    a 1452.2   9.27 7306.0   -62.6    0.36 tLVHW     **   
A 17424-2859 IR    09401801 S01(4) t 7061.4  45.2  7306.0   -98.2    0.36 tLVHW     **   
A 17424-2859 IR    09401905 S01(4) a 2838.8  28.7  7306.0  -109.5    0.36 tLVHW     **   
A 17424-2859 IR    09500203 S01(4) a 1964.6  23.5  7306.0   -76.9    0.36 tLVHW     **   
A 17424-2859 IR    09500706 S02    a 2913.0  16.9  7306.0  -168.7    0.36 tLVHW     **   
A 17424-2859 IR    13600935 S01(3) t 7549.6 117.   7306.0   -49.8    0.36 tLVHW     **   
A 17424-2859 IR    46301201 S06    a 5382.0  24.4  7306.0   -96.4    0.36 tLVHW     **   
A 17424-2859 IR    46901903 S06    a 5268.8  17.5  7306.0  -120.2    0.36 tLVHW     **   
A 17424-2859 IR    48502001 S06    t 5230.0  54.4  7306.0  -116.7    0.36 tLVHW     **   
A 17424-2859 IR    69602001 S07    a 2276.2  38.3  7306.0  -178.9    0.36 tLVHW     **   
A 17441-2822 HII   28702002 S06    t  283.3   4.89  726.6   -12.5#   1.39 ATCA           
A 17441-2822 HII   46001217 S07    a  726.6  16.6   726.6  -133.0    1.39 ATCA           
A 19244+1115 pAGB  12801311 S01(3) n 1890.8  19.8  1890.8           45.6  tLVHW          
A 19244+1115 pAGB  31600936 S06    t 1297.6  14.6  1890.8   -27.4   45.6  tLVHW          
A 19244+1115 pAGB  36401613 S07    a 1526.0  43.0  1890.8  -283.7   45.6  tLVHW          
A 19244+1115 pAGB  36401631 S02    a 1311.6   9.80 1890.8   -32.2   45.6  tLVHW          
A 19244+1115 pAGB  72400804 S07    t 1645.0  94.4  1890.8  -281.5   45.6  tLVHW          
A NML Cyg    V*    05200726 S01(4) a 2530.0  13.0  2596.0   -90.4  638.   priv           
A NML Cyg    V*    34201224 S01(1) u 2451.8  13.1  2596.0          638.   priv           
A NML Cyg    V*    34201475 S06    a 2346.0  15.4  2596.0   -65.7# 638.   priv           
A NML Cyg    V*    52200201 S07    a 2842.5  53.3  2596.0  -522.4  638.   priv           
A NML Cyg    V*    52200719 S02    a 1983.6   6.90 2596.0   -56.5  638.   priv           
A NML Cyg    V*    52200720 S02    t 2131.9  19.1  2596.0   -44.6  638.   priv           
A NML Cyg    V*    53001311 S06    t 2128.9  17.6  2596.0   -49.2  638.   priv           
A NML Cyg    V*    74103105 S01(1) t 2805.0  34.8  2596.0   -38.9  638.   priv           
T 06053-0622 HII   69202206 S06    n 1761.8  13.0  3904.0            2.03 tL-HPhD        
T 06053-0622 HII   71101712 S01(3) n 3797.5  19.9  3904.0            2.03 tL-HPhD        
T 06053-0622 HII   71101802 S06    t 1932.5  21.4  3904.0   -52.6#   2.03 tL-HPhD        
T 06053-0622 HII   71102004 S01(1) n 4011.0  27.7  3904.0            2.03 tL-HPhD        
T 17004-4119 Mira  28901123 S01(2) t  413.9   4.88  413.9    -6.8   94.41 tL-H           
U 01037+1219 OH/IR 39502217 S01(2) u  498.5   6.32  802.2           48.2  tLVHW          
U 01037+1219 OH/IR 39502337 S06    u  428.0   7.57  802.2           48.2  tLVHW          
U 01037+1219 OH/IR 57700828 S06    u  432.6   1.72  802.2           48.2  tLVHW          
U 01037+1219 OH/IR 57700829 S06    u  349.6   2.52  802.2           48.2  tLVHW          
U 01037+1219 OH/IR 59404024 S07    u  125.9  32.0   802.2           48.2  tLVHW          
U 01037+1219 OH/IR 76101413 S01(2) u  802.2   7.00  802.2           48.2  tLVHW          
U 01304+6211 Mira  44301870 S01(1) u  170.0   3.69  219.1           32.0  tLVHW          
U 01304+6211 Mira  78800604 S01(2) u  268.2   3.99  219.1           32.0  tLVHW          
U 10197-5750 WR*   08401033 S01(1) n  665.9   8.41  568.0           44.   tLVHW          
U 10197-5750 WR*   25400259 S01(3) u  470.0   5.81  568.0           44.   tLVHW          
U 10580-1803 PV*s  22800918 S02    u  130.0   1.14  130.0            2.0  EN79           
U 17360-3012 PV*s  28700701 S01(1) u  153.1   2.20  135.4           45.0  tLVHW          
U 17360-3012 PV*s  48601302 S01(1) u  117.8   2.09  135.4           45.0  tLVHW          
U 17411-3154 OH/IR 09402123 S01(1) u  355.2   9.73 2867.5          223.9  tL-H           
U 17360-3012 PV*s  13601695 S01(2) u 2867.5  22.7  2867.5          223.9  tL-H           
U 17360-3012 PV*s  32200779 S01(2) u  177.9   2.68 2867.5          223.9  tL-H           
U 17360-3012 PV*s  84300128 S01(2) u 1712.8  11.8  2867.5          223.9  tL-H           
U 18276-1431 PV*s  10802940 S01(1) u  172.9   1.80  159.9           58.0  tLVHW          
U 18276-1431 PV*s  51601520 S01(3) u  146.8   4.08  159.9           58.0  tLVHW          
U 18348-0526 Mira  33000525 S01(2) u  614.6   7.43  614.6          195.0  tL-H           
U 18348-0526 Mira  47201016 S02    u  568.8   2.19  614.6          195.0  tL-H           
U 18385-0617 Mira  86901013 S01(1) u  104.1   2.44  104.1           23.0  tLVHW          
U 18460-0254 Mira  30801670 S01(2) u  456.0   6.57  456.0           56.0  tLVHW          
U 18498-0017 Mira  32001560 S01(2) u  173.1   3.64  173.1           29.50 tLVHW          
U 18549+0208 MlCl  85700314 S01(1) u    7.8   1.84    7.8           20.7  tL-H           
U 19039+0809 Mira  12200329 S01(2) n   99.0   3.83  105.1            4.   tLVHW          
U 19039+0809 Mira  32000318 S01(2) n   99.0   2.77  105.1            4.   tLVHW          
U 19039+0809 Mira  47801417 S01(2) n  114.3   1.78  105.1            4.   tLVHW          
U 19039+0809 Mira  48903803 S06    u  132.8   1.60  105.1            4.   tLVHW          
U 19039+0809 Mira  53400105 S01(2) n   99.1   2.12  105.1            4.   tLVHW          
U 19039+0809 Mira  67600406 S01(2) n  114.3   3.34  105.1            4.   tLVHW          
U 19219+0947 PN    32002528 S01(1) n   54.8   1.47   49.8            5.80 tLVHW          
U 19219+0947 PN    32002529 S02    u   44.7   1.01   49.8            5.80 tLVHW          
U 20406+2953 PN    18500307 S01(1) u   62.1   1.65   62.1           26.4  L89            
U 22177+5936 V*    28300921 S01(1) u  158.0   2.90  158.0           41.0  tLVHW          
N 02192+5821 PV*s  42500605 S06    n   89.6   1.98   93.1            1.10 tLVHW          
N 02192+5821 PV*s  43306550 S01(1) n   93.1   2.21   93.1            1.10 tLVHW          
N 03507+1115 Mira  80900805 S06    n  408.1   6.91  408.1            2.2  tLVHW          
N 03507+1115 Mira  80900906 S07    n  177.8  32.9   408.1            2.2  tLVHW          
N 04361+2547 YSO   68401008 S02    n   30.5   1.57   30.5            0.24 L89            
N 05073+5248 Mira  86201803 S01(3) n  209.1   3.08  209.1            4.30 tLVHW          
N 05373-0810 PV*   86801101 S01(2) n   -1.5   1.95   -1.5            1.94 tL-HPhD        
N 05380-0728 Em*   69703802 S01(3) n   65.4   2.59   65.4            0.74 tL-HPhD        
N 05506+2414 HH    69901113 S01(2) n   88.2   1.99   88.2            0.18 AOa       fig  
N 06238+0904 C*    87102602 S01(2) n   14.1   1.46   14.1            0.03 AOa       fig  
N 07027-7934 PN    14101101 S01(1) n   81.2   1.89   87.1            8.62 tL-H           
N 07027-7934 PN    73501035 S01(2) n   92.9   1.69   87.1            8.62 tL-H           
N 13517-6515 IR    44500145 S01(1) n   37.0   2.29   37.0            2.79 tL-H           
N 15452-5459 pAGB  45900615 S01(1) n  342.2   6.04  342.2           12.30 tL-H           
N 15559-5546 PN    30601207 S01(1) n   34.7   1.96   34.7            1.55 tL-H           
N 16235+1900 Mira  43402028 S01(3) n   42.0   1.93   42.0            0.40 AOa       fig  
N 16280-4008 PN    08402713 S01(1) n   70.0   2.08   70.0            0.13 LC96      fig  
N 16280-4008 PN    28901214 S02    n   63.7   1.77   70.0            0.13 LC96      fig  
N 16280-4008 PN    45901470 S01(2) n   56.0   1.58   70.0            0.13 LC96      fig  
N 16342-3814 pAGB  45801328 S01(2) n  365.6   5.61  365.6            7.1  SAP93          
N 17010-3840 IR    45901669 S01(1) n  105.2   1.55  105.2            9.81 tL-H           
N 17103-3702 PN    09400716 S01(4) n  459.2   6.86  459.2            0.2  ZLP89          
N 17103-3702 PN    28902017 S02    n  456.0   4.84  459.2            0.2  ZLP89          
N 17103-3702 PN    47900974 S06    n  482.1   4.32  459.2            0.2  ZLP89          
N 17150-3224 pAGB  28902214 S01(1) n  408.8   5.94  408.8            2.98 tL-H      1p   
N 17319-6234 MlCl  13602128 S01(2) n   63.0   2.17   63.0            9.67 tL-H           
N 17347-3139 PN    32701619 S01(2) n  100.8   3.33  158.9            0.53 ZLP89     fig  
N 17347-3139 PN    87000939 S01(3) n  158.9   3.14  158.9            0.53 ZLP89     fig  
N 17393-3004 IR    82700405 S01(3) n  139.1   2.19  139.1            4.6  tLVHW          
N 17418-2713 Maser 13600731 S01(2) n   62.6   2.34   62.6            4.2  tLVHW          
N 17430-2848 Cl*   28701246 S01(3) n  385.0   6.55  674.0            0.95 tLVHW          
N 17430-2848 Cl*   29702147 S01(3) n  441.7  13.2   674.0            0.95 tLVHW          
N 17430-2848 Cl*   84101302 S01(4) n  674.0   9.48  674.0            0.95 tLVHW          
N 17431-2846 IR    67700503 S01(2) n  939.5  19.8   939.5            0.21 tLVHW          
N 17443-2949 PN?   13601533 S01(2) n  105.0   2.90  105.0           12.05 ZLP89     fig  
N 17462-2845 HII   50601405 S02    n   32.0   6.08   38.2            0.76 ATCA           
N 17462-2845 HII   50601406 S02    n   38.2   2.95   38.2            0.76 ATCA           
N 17463-3700 PN    32400609 S01(1) n   16.6   2.31   16.6            0.24 ISH94     1p   
N 17501-2656 PV*s  84900929 S01(1) n  162.2   3.32  162.2           16.9  tL-H           
N 17574-2403 HII   09901027 S01(1) n 5813.2  51.9  5813.2           34.7  tLVHW          
N 17574-2403 HII   12500843 S01(1) n  410.1  12.6  5813.2           34.7  tLVHW          
N 17516-2525 PN?   46401343 S01(1) n  130.7   2.37  130.7            0.85 tL-H           
N 17554+2946 IR    45401501 S01(1) n   10.6   2.68   10.6            0.56 AOa       fig  
N 18050-2213 PV*s  09900171 S01(3) n  709.9   8.33  709.9           16.   tLVHW          
N 18095+2704 pAGB  31101819 S01(1) n   70.8   2.57   70.8            0.07 AOb       fig  
N 18123+0511 IR    83401008 S01(2) n    4.2   3.12    4.2            0.01 SSD92          
N 18139-1816 IR    33101801 S01(2) n   25.0   2.69   25.0            5.1  tLVHW          
N 18196-1331 YSO   12200841 S06    n 1736.7  11.3  1528.8            2.   tL-HPhD        
N 18196-1331 YSO   31101023 S06    n 1353.5   7.51 1528.8            2.   tL-HPhD        
N 18196-1331 YSO   33000222 S01(3) n 1528.8  14.7  1528.8            2.   tL-HPhD        
N 18257-1000 OH/IR 87200833 S01(3) n  201.3   4.13  201.3            8.0  tLVHW          
N 18272+0114 OrV*  14901407 S01(1) n   57.4   2.59   40.2            0.07 AOe       fig  
N 18272+0114 OrV*  29000211 S01(1) n   30.8   2.06   40.2            0.07 AOe       fig  
N 18272+0114 OrV*  34300317 S01(1) n   41.7   1.43   40.2            0.07 AOe       fig  
N 18272+0114 OrV*  47800222 S01(2) n   40.4   2.47   40.2            0.07 AOe       fig  
N 18272+0114 OrV*  51301128 S01(3) n   43.5   2.04   40.2            0.07 AOe       fig  
N 18272+0114 OrV*  67601733 S01(3) n   27.7   2.09   40.2            0.07 AOe       fig  
N 18349+1023 Mira  52302238 S02    n  209.0   2.17  209.0            1.4  tLVHW          
N 18349+1023 Mira  52500615 S06    n  187.4   2.14  209.0            1.4  tLVHW          
N 18488-0107 pAGB  85700231 S01(1) n    8.1   2.41    8.1            6.5  tLVHW          
N 18551+0323 Star  85600104 S01(2) n   31.7   3.15   31.7            0.21 SSD92          
N 18556+0811 IR    47801654 S01(1) n   27.5   1.52   27.5            0.13 AOe       fig  
N 18560+0638 Mira  70900322 S01(2) n   24.9   4.29   24.9           20.0  tLVHW          
N 18596+0315 OH/IR 32301106 S01(2) n   30.0   2.30   27.3            6.64 ATCA3          
N 18596+0315 OH/IR 49901206 S01(2) n   24.6   1.71   27.3            6.64 ATCA3          
N 19114+0002 pAGB  11301444 S01(2) n  905.1   7.94  920.4            3.98 L89            
N 19114+0002 pAGB  32002241 S02    n  765.6   2.94  920.4            3.98 L89            
N 19114+0002 pAGB  52000234 S01(4) n  935.7   7.01  920.4            3.98 L89            
N 19192+0922 MlCl  35001427 S01(2) n  112.0   1.93  112.0            6.0  tLVHW          
N 19255+2123 PN    17600529 S01(1) n   44.1   1.96   44.1            0.40 tLVHW          
N 19283+1944 OH/IR 32000603 S01(1) n  202.3   5.16  212.8            5.0  tLVHW          
N 19283+1944 OH/IR 50200604 S01(1) n  223.2   3.09  212.8            5.0  tLVHW          
N 19343+2926 Em*   35501619 S02    n   90.9   1.53  113.8            0.45 tLVHW          
N 19343+2926 Em*   36701903 S01(1) n  113.8   3.14  113.8            0.45 tLVHW          
N 19343+2926 Em*   52000719 S02    n  106.8   1.73  113.8            0.45 tLVHW          
N 19550-0201 Mira  53400809 S01(3) n   97.5   2.56   97.5            2.5  tLVHW          
N 20000+4954 Mira  26300316 S01(1) n   13.4   1.53   17.6            3.80 tLVHW          
N 20000+4954 Mira  32601321 S01(2) n   15.4   1.76   17.6            3.80 tLVHW          
N 20000+4954 Mira  37400126 S01(2) n   27.4   3.13   17.6            3.80 tLVHW          
N 20000+4954 Mira  43402401 S01(2) n   21.8   2.35   17.6            3.80 tLVHW          
N 20000+4954 Mira  49100106 S01(2) n   15.7   2.87   17.6            3.80 tLVHW          
N 20000+4954 Mira  54600211 S01(2) n   11.6   2.78   17.6            3.80 tLVHW          
N 20043+2653 OH/IR 73600404 S01(1) n   47.6   2.87   47.6            7.39 DSS93          
N 20077-0625 V*    17000529 S01(2) n   60.7   3.56   60.7           10.97 tL-H           
N 20077-0625 V*    34400878 S01(2) n    7.2   2.68   60.7           10.97 tL-H           
N 20255+3712 HII   13400330 S02    n 4059.5  22.8  3700.6            0.22 AOe       fig  
N 20255+3712 HII   33504295 S01(2) n 3700.6  23.3  3700.6            0.22 AOe       fig  
N 20255+3712 HII   36702028 S02    n 1917.5   5.44 3700.6            0.22 AOe       fig  
N 20255+3712 HII   38801726 S02    n 1394.8   4.16 3700.6            0.22 AOe       fig  
N 20272+3535 OH/IR 74500903 S01(1) n   28.8   2.24   28.8            6.0  tLVHW          
N 20350+5954 C*    04001456 S01(1) n   -3.6   1.76   -2.8            0.08 SSC01          
N 20350+5954 C*    33900541 S01(3) n   -4.2   2.00   -2.8            0.08 SSC01          
N 20350+5954 C*    53200677 S01(3) n   -0.5   2.02   -2.8            0.08 SSC01          
N 20529+3013 Mira  35701412 S01(2) n   37.4   2.37   37.4            1.5  tLVHW          
N 21554+6204 V*?   39500195 S01(1) n   99.3   2.99   99.3            4.19 tL-H           
N 22036+5306 OH/IR 36601389 S01(3) n   -1.0   2.22   90.4            0.7  tLH91          
N 22036+5306 OH/IR 39500297 S01(1) n   90.4   2.02   90.4            0.7  tLH91          
N 22176+6303 HII   06401081 S01(1) n 2894.3  30.2  4906.0            0.34 BLS90     fig1p
N 22176+6303 HII   06401146 S02    n 2738.2  16.6  4906.0            0.34 BLS90     fig1p
N 22176+6303 HII   06401487 S02    n 3124.5   9.56 4906.0            0.34 BLS90     fig1p
N 22176+6303 HII   09101922 S01(1) n 4102.4  23.1  4906.0            0.34 BLS90     fig1p
N 22176+6303 HII   17701049 S01(3) n 5760.3  28.3  4906.0            0.34 BLS90     fig1p
N 22176+6303 HII   22002135 S01(4) n 4855.6  31.3  4906.0            0.34 BLS90     fig1p
N 22176+6303 HII   26301924 S07    n 3341.0  30.0  4906.0            0.34 BLS90     fig1p
N 22556+5833 Em*   09604831 S01(1) n   60.0   2.00   60.0            0.5  tLVHW          
N 23041+1016 Mira  41500123 S01(1) n   31.7   3.34   31.7                 DC73,WB72 *    
N 23412-1533 Mira  18100530 S01(2) n  202.8   3.02  202.8            0.06 ISH94     1p   
N 23416+6130 PV*s  09502846 S01(1) n  222.7   3.43  216.5            1.90 tLVHW          
N 23416+6130 PV*s  42604702 S01(1) n  210.3   2.13  216.5            1.90 tLVHW          
AOa     -- Chengalur et al. (1993, ApJS, 89, 189)
AOb     -- Eder et al. (1988, ApJS, 66, 183)  
AOe     -- Lewis (1994, ApJS, 93, 549)  
ATCA    -- Sevenster et al. (1997, A&AS, 122, 79)  
ATCA3   -- Sevenster et al. (2001, A&A, 366, 481)
BLS90   -- Braz et al. (1990, A&A, 236, 479)  
DC73    -- Dickinson \& Chaisson (1973, ApJ, 181, L135)  
DSS93   -- David et al. (1993, A&A, 277, 453) 
EN79    -- Engels (1979, A&AS, 36, 337)  
ISH94   -- Ivison et al. (1994, MNRAS, 269, 218)  
L89     -- Likkel (1989, ApJ, 344, 350)  
LC96    -- te Lintel Hekkert \& Chapman (1996, A&AS, 119, 459)  
priv    -- private communication from Dr. M. Szymczak
SAP93   -- Silva et al. (1993, A&A, 275, 510)  
SSC01   -- Szymczak et al. (2001, ASSL 265, 439)
SSD92   -- Le Squeren et al. (1992, A&A, 254, 133)  
WB72    -- Wilson & Barrett (1972, A&A, 17, 185)  
ZLP89   -- Zijlstra et al. (1989, A&A, 217, 157)  
tL-H    -- te Lintel Hekkert et al. (1991, A&AS, 90, 327)  
tL-HPhD -- te Lintel Hekkert  (1990, PhD ULeiden)
tLH91   -- te Lintel Hekkert  (1991, A&A, 248, 209) 
tLVHW   -- te Lintel Hekkert et al. (1989, A&AS, 78, 399) 


==> Table1a.txt <==
    1 E 18042-2517  OH 05.58-2.35     1.11 -0.09       10        15.9   52.2           0.24    5.58  -2.34 0   ATCA3                  
    2 E 18171-0949  OH 20.62+2.44     1.00  0.06       99        15.9   18.2           0.47   20.62   2.44 0   ATCA3                  
    3 E 18173-1642  OH 14.59-0.88     0.97  0.03       99        17.0   73.8           0.20   14.59  -0.88 0   ATCA3                  
    4 E 18195-1922  OH 12.49-2.61     1.25 -0.12 -0.69 99        17.0  -10.2    8.57   0.16   12.49  -2.61 0   ATCA3                  
    5 E 18219-0725  OH 23.29+2.52     1.07  0.06 -0.47 99        18.1   81.8    9.86   0.32   23.29   2.52 0   ATCA3                  
    6 E 18236-1422  OH 17.36-1.12     1.02 -0.10       99        13.6   77.2           0.59   17.36  -1.11 0   ATCA3                  
    7 E 18340-0446  OH 27.05+1.12     1.11 -0.06       99        15.9  -18.4           0.54   27.05   1.12 0   ATCA3                  
    8 E 18399-0149  OH 30.34+1.17 69  1.08 -0.13       88         5.7  -64.7           0.22   30.33   1.17 0   ATCA3                  
    9 E 18417-0103  OH 31.22+1.13 25  1.55 -0.03       99        13.6   47.7           0.41   31.22   1.13 0   ATCA3                  
   10 E 18451-0824  OH 25.09-3.02 29  1.99 -0.17 -0.74  5        13.6    9.1   40.69   0.45   25.09  -3.02 0   ATCA3                  
   11 E 19103+0913  OH 43.64-0.46     1.08  0.02 -0.44 99        11.4   70.3    9.52   0.41   43.64  -0.45 0   ATCA3                  
   12 E 20598+1758                27  1.11 -0.19 -0.74 99        32.2   50.5    5.07          65.52 -18.32 0   AO                     
   13 E 20350+5954  V778 Cyg      29  1.48 -0.22  0.35 39              -34.0    9.47   0.12   95.76  11.51 0   SSC01                  
   14 E 23041+1016  R PEG         22  2.26 -0.40 -0.82  5  378.1  3.5   24.0   42.67          85.39 -44.56 0   DC73                   
   15 A 17562-1945  OH 09.48+2.01     0.96  0.07       98        17.0  -19.3           0.12    9.48   2.01 0   ATCA3                  
   16 A 18123-2044  OH 10.47-1.77     0.88  0.23 -0.30 99        13.6  -93.1   10.47   0.16   10.47  -1.77 0   ATCA3                  
   17 A 18245-1300  OH 18.66-0.67     1.02  0.07       98        18.1   29.5           0.41   18.66  -0.67 0   ATCA3                  
   18 A 18286-0959  OH 21.80-0.13     1.40 -0.01       31               40.9           2.95   21.80  -0.13 0   ATCA3                  
   19 A 18340-0648  OH 25.24+0.18     1.23  0.05       99        17.0   51.0           0.63   25.23   0.18 0   ATCA3                  
   20 A 18367-0634  OH 25.75-0.31     1.12  0.33       98        17.0  105.6           2.79   25.75  -0.31 0   ATCA3                  
   21 A 18423-0135  OH 30.82+0.74     1.13  0.17 -0.24 39        19.3   14.6   17.07   0.41   30.81   0.74 0   ATCA3                  
   22 A 18434-0202  OH 30.55+0.28     1.14  0.15  0.49 32        19.2   37.5   27.33   0.88   30.55   0.28 0   ATCA3                  
   23 A 18489-0122  OH 31.78-0.62     1.01             99        14.8   98.6           1.10   31.78  -0.62 0   ATCA3                  
   24 A 18509-0018  OH 32.95-0.57     1.19  0.35       83        17.0   37.3           2.43   32.95  -0.57 0   ATCA3                  
   25 A 18440-0020  OH 32.1+0.9       0.91  0.21 -0.20 61        12.1  137.4   11.44   2.71   32.13   0.96 0   tLVHW,ATCA3            
   26 A 18443-0147  OH 30.9+0.2       1.30  0.19       84         2.0   72.0           3.5    30.88   0.22 0   tLVHW,ATCA3            
   27 H 18364-0710  OH 25.20-0.54     0.94 -0.02       98        18.1   74.8           0.40   25.20  -0.54 0   ATCA3                  
   28 H 18402-0458  OH 27.58-0.35     0.95 -0.99       87        13.6  170.2           0.45   27.58  -0.35 0   ATCA3                  
   29 H 19024+0044  OH 35.21-2.65     0.46  1.23 -0.06 14        13.6   50.0   46.94   3.91   35.21  -2.65 0   ATCA3                  
   30 P 18307-0956  OH 22.08-0.56     0.90  0.08  0.24  4         6.8   45.2   11.03   0.19   22.08  -0.56 0   ATCA3                  
   31 P 18328-0805  OH 24.2-0.2       1.63 -0.01       30        32.0  108.0           1.5    23.97  -0.15 0   tLVHW,ATCA3            
   32 P 18399-0509  OH 27.39-0.37     1.38 -0.00       25        23.9   57.8           0.30   27.39  -0.37 0   ATCA3                  
   33 F 17043-4009                    0.85  0.07       99        17.5 -140.2           0.58  -13.70   0.14 0   ATCA                   
   34 F 18163-1426                14  1.47 -0.18       99        13.6   31.8           0.25   16.46   0.43 0   ATCA3                  
   35 F 18422-0437  OH 28.13-0.64     1.34  0.03       99        20.4  115.6           0.59   28.13  -0.64 0   ATCA3                  
   36 F 18503-0141  OH 31.65-1.08     1.16  0.02       99        12.4  141.9           0.47   31.65  -1.08 0   ATCA3                  
   37 U 17594-2201  OH 07.89+0.24     1.11  0.17       99        15.9   18.2           0.46    7.88   0.24 0   ATCA3                  
   38 U 18102-1828  OH 12.3-0.2   22  1.48  0.02       99  544.  13.5   36.5           4.0    12.22  -0.22 0   tLVHW,ATCA3            
   39 U 18210-1825  OH 13.50-2.47 14  1.29  0.01       99        12.5   28.4           0.69   13.50  -2.47 0   ATCA3                  
   40 U 18383-0634  OH 25.93-0.67     0.94  0.13       60        17.0   82.7           0.64   25.93  -0.67 0   ATCA3                  
   41 U 18407-0619  OH 26.43-1.08 33  1.11  0.19 -0.21 51        13.6  127.1           0.50   26.43  -1.08 0   ATCA3                  
   42 U 18449-0514  OH 27.8-1.5       1.40  0.08 -0.60 99        14.9   85.2   20.12   2.05   27.88  -1.50 0   tLVHW,ATCA3            
   43 I 17089-3814                    0.99  0.03       98        13.1   30.6           0.54  -11.63   0.57 0   ATCA                   
   44 I 18104-1553  OH 14.5+0.98      0.88 -0.08       37               18.2           0.70   14.50   0.98 0   ATCA3                  
   45 I 18158-1223  OH 18.20+1.50     1.17  0.03       99        13.6   52.2           0.43   18.20   1.50 0   ATCA3                  
   46 I 18286-1112  OH 20.73-0.69     1.14  0.10       90        15.9   47.5           0.78   20.72  -0.69 0   ATCA3                  
   47 I 18341-0751  OH 24.32-0.34     0.88  0.27       97        15.9   72.6           0.34   24.32  -0.34 0   ATCA3                  
   48 I 18422-0116  OH 31.09+0.91     0.94  0.03       99        17.0   46.3           0.21   31.09   0.91 0   ATCA3                  
   49 I 18595-0053  OH 33.41-2.75     1.03  0.01 -0.51 98        13.6   79.4    7.71   0.60   33.41  -2.75 0   ATCA3                  
AO    -- Chengalur et al. (1993, ApJS, 89, 189),          
         Eder et al. (1988, ApJS, 66, 183),               
         Lewis et al. (1990, ApJ, 362, 634),              
         Lewis (1992, ApJ, 396, 251; 1994, ApJS, 93, 549)               
ATCA  -- Sevenster et al. (1997, A&AS, 122,79)
ATCA3 -- Sevenster et al. (2001, A&A, 366, 481)   
DC73  -- Dickinson & Chaisson (1973, ApJ, 181, L135)       
SSC01 -- Szymczak et al. (2001, ASSL 265, 439)
tLVHW -- te Lintel Hekkert et al. (1989, A&AS, 78, 399)   

